Material Transport in Protoplanetary Discs with Massive Embedded Planets

Vertical gas and dust flows in protoplanetary discs waft material above the midplane region in the presence of a protoplanet. This motion may alter the delivery of dust to the planet and its circumplanetary disc, as well as through a planetary-induced gap region and hence the inner disc chemistry. Here, we investigate the impact of a massive embedded planet on this material transport through the gap region. We use 3D global hydrodynamic simulations run using FARGO3D with gas and dust species to investigate the dust filtration and the origin of material that can make it through the gap. We find small dust particles can pass through the gap as expected from results in 2D, and that this can be considered in two parts - filtering due to the planetary-induced pressure maximum, and filtering due to accretion onto the planet. When gas accretion onto the planet is included, we find that the larger dust grains that cross the gap (i.e. those with $\mathrm{St} \sim 10^{-4}$) originate from regions near the mid-plane. We also find that dust and gas that enter the planet-carved gap region pass through the Hill sphere of the planet, where the temperature is likely to be strongly enhanced compared with the mid-plane regions from which this material originated. Considering the application of our simulations to a Jupiter-mass planet at $\sim 100\ \mathrm{AU}$, this suggests that CO ice is very likely to desorb from grains in the close proximity of the planet, without requiring any fine-tuning of the planet's location with respect to the CO snowline.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
